NoSOCS in SDSS. II. Mass Calibration of Low Redshift Galaxy Clusters with Optical and X-ray Properties

We use SDSS data to investigate the scaling relations of 127 NoSOCS and 56 CIRS galaxy clusters at low redshift ($z \le 0.10$). We show that richness and both optical and X-ray luminosities are reliable mass proxies. The scatter in mass at fixed observable is $\sim$ 40%, depending on the aperture, sample and observable considered. For example, for the massive CIRS systems $\sigma_{lnM500|N500}$ = 0.33 $\pm$ 0.05 and $\sigma_{lnM500|Lx}$ = 0.48 $\pm$ 0.06. For the full sample $\sigma_{lnM500|N500}$ = 0.43 $\pm$ 0.03 and $\sigma_{lnM500|Lx}$ = 0.56 $\pm$ 0.06. We estimate substructure using two and three dimensional optical data, verifying that substructure has no significant effect on the cluster scaling relations (intercepts and slopes), independent of which substructure test we use. For a subset of twenty-one clusters, we estimate masses from the M-T$_X$ relation using temperature measures from BAX. The scaling relations derived from the optical and X-ray masses are indeed very similar, indicating that our method consistently estimates the cluster mass and yields equivalent results regardless of the wavelength from which we measure mass. For massive systems, we represent the mass-richness relation by a function with the form ${\rm ln (M_{200}) = A + B \times ln(N_{200}/60)}$, with M$_{200}$ being expressed in units of 10$^{14}$ M$_{\odot}$. Using the virial mass, for CIRS clusters, we find A = (1.39 $\pm$ 0.07) and B = (1.00 $\pm$ 0.11). The relations based on the virial mass have a scatter of $\sigma_{lnM200|N200}$ = 0.37 $\pm$ 0.05, while $\sigma_{lnM200|N200}$ = 0.77 $\pm$ 0.22 for the caustic mass and $\sigma_{lnM200|N200}$ = 0.34 $\pm$ 0.08 for the temperature based mass (abridged).

==> tab04a.dat <==
L$_X^{R500}$ \hspace{0.6cm} $\sigma_P$ & Annulus & ALL & 2.74 $\pm$ 0.01 & 0.24 $\pm$ 0.01 & 0.43 & 0.12 & 0.12 & 160 & 160 \vspace{0.14cm} \\
L$_X^{R200}$ \hspace{0.6cm} $\sigma_P$ & Annulus & ALL & 2.72 $\pm$ 0.01 & 0.22 $\pm$ 0.01 & 0.50 & 0.12 & 0.12 & 157 & 154 \vspace{0.14cm} \\
L$_X^{R500}$ \hspace{0.6cm} M$_{500}$ & Annulus & ALL & 0.71 $\pm$ 0.02 & 0.53 $\pm$ 0.03 & 0.37 & 0.21 & 0.18 & 160 & 157 \vspace{0.14cm} \\
L$_X^{R200}$ \hspace{0.6cm} M$_{200}$ & Annulus & ALL & 0.71 $\pm$ 0.02 & 0.51 $\pm$ 0.03 & 0.41 & 0.23 & 0.20 & 157 & 153 \vspace{0.14cm} \\


==> tab04b.dat <==
L$_X^{R500}$ \hspace{0.6cm} $\sigma_P$ & Annulus & N$_{gals}^{R200} \ge 40$ & 2.76 $\pm$ 0.01 & 0.14 $\pm$ 0.03 & 0.59 & 0.09 & 0.09 & 64 & 62 \vspace{0.14cm} \\
L$_X^{R200}$ \hspace{0.6cm} $\sigma_P$ & Annulus & N$_{gals}^{R200} \ge 40$ & 2.75 $\pm$ 0.01 & 0.14 $\pm$ 0.03 & 0.65 & 0.09 & 0.09 & 64 & 62 \vspace{0.14cm} \\
L$_X^{R500}$ \hspace{0.6cm} M$_{500}$ & Annulus & N$_{gals}^{R200} \ge 40$ & 0.74 $\pm$ 0.02 & 0.39 $\pm$ 0.04 & 0.43 & 0.18 & 0.16 & 64 & 63 \vspace{0.14cm} \\
L$_X^{R200}$ \hspace{0.6cm} M$_{200}$ & Annulus & N$_{gals}^{R200} \ge 40$ & 0.76 $\pm$ 0.02 & 0.39 $\pm$ 0.04 & 0.46 & 0.18 & 0.17 & 64 & 63 \vspace{0.14cm} \\


==> tab04c.dat <==
L$_X^{R500}$ \hspace{0.6cm} $\sigma_P$ & Annulus & CIRS & 2.74 $\pm$ 0.02 & 0.17 $\pm$ 0.03 & 0.62 & 0.11 & 0.11 & 53 & 53 \vspace{0.14cm} \\
L$_X^{R200}$ \hspace{0.6cm} $\sigma_P$ & Annulus & CIRS & 2.74 $\pm$ 0.02 & 0.15 $\pm$ 0.03 & 0.67 & 0.10 & 0.10 & 53 & 52 \vspace{0.14cm} \\
L$_X^{R500}$ \hspace{0.6cm} M$_{500}$ & Annulus & CIRS & 0.73 $\pm$ 0.03 & 0.44 $\pm$ 0.07 & 0.41 & 0.20 & 0.18 & 53 & 53 \vspace{0.14cm} \\
L$_X^{R200}$ \hspace{0.6cm} M$_{200}$ & Annulus & CIRS & 0.74 $\pm$ 0.03 & 0.46 $\pm$ 0.08 & 0.41 & 0.21 & 0.18 & 53 & 53 \vspace{0.14cm} \\


==> tab05a.dat <==
L$_X^{R500}$ \hspace{0.6cm} $\sigma_P$ & Frame & ALL & 2.71 $\pm$ 0.01 & 0.35 $\pm$ 0.02 & 0.30 & 0.14 & 0.13 & 150 & 150 \vspace{0.14cm} \\
L$_X^{R200}$ \hspace{0.6cm} $\sigma_P$ & Frame & ALL & 2.66 $\pm$ 0.01 & 0.36 $\pm$ 0.02 & 0.32 & 0.14 & 0.13 & 153 & 153 \vspace{0.14cm} \\
L$_X^{R500}$ \hspace{0.6cm} M$_{500}$ & Frame & ALL & 0.64 $\pm$ 0.02 & 0.76 $\pm$ 0.03 & 0.24 & 0.19 & 0.15 & 150 & 147 \vspace{0.14cm} \\
L$_X^{R200}$ \hspace{0.6cm} M$_{200}$ & Frame & ALL & 0.55 $\pm$ 0.02 & 0.81 $\pm$ 0.04 & 0.25 & 0.21 & 0.16 & 153 & 151 \vspace{0.14cm} \\


==> tab05b.dat <==
L$_X^{R500}$ \hspace{0.6cm} $\sigma_P$ & Frame & N$_{gals}^{R200} \ge 40$ & 2.73 $\pm$ 0.01 & 0.20 $\pm$ 0.04 & 0.50 & 0.10 & 0.10 & 64 & 64 \vspace{0.14cm} \\
L$_X^{R200}$ \hspace{0.6cm} $\sigma_P$ & Frame & N$_{gals}^{R200} \ge 40$ & 2.70 $\pm$ 0.01 & 0.21 $\pm$ 0.04 & 0.52 & 0.11 & 0.11 & 64 & 64 \vspace{0.14cm} \\
L$_X^{R500}$ \hspace{0.6cm} M$_{500}$ & Frame & N$_{gals}^{R200} \ge 40$ & 0.67 $\pm$ 0.02 & 0.57 $\pm$ 0.07 & 0.28 & 0.19 & 0.15 & 64 & 63 \vspace{0.14cm} \\
L$_X^{R200}$ \hspace{0.6cm} M$_{200}$ & Frame & N$_{gals}^{R200} \ge 40$ & 0.64 $\pm$ 0.03 & 0.59 $\pm$ 0.09 & 0.31 & 0.22 & 0.18 & 64 & 64 \vspace{0.14cm} \\


==> tab05c.dat <==
L$_X^{R500}$ \hspace{0.6cm} $\sigma_P$ & Frame & CIRS & 2.73 $\pm$ 0.02 & 0.20 $\pm$ 0.04 & 0.52 & 0.11 & 0.10 & 52 & 52 \vspace{0.14cm} \\
L$_X^{R200}$ \hspace{0.6cm} $\sigma_P$ & Frame & CIRS & 2.70 $\pm$ 0.02 & 0.21 $\pm$ 0.04 & 0.54 & 0.11 & 0.11 & 52 & 52 \vspace{0.14cm} \\
L$_X^{R500}$ \hspace{0.6cm} M$_{500}$ & Frame & CIRS & 0.68 $\pm$ 0.03 & 0.55 $\pm$ 0.09 & 0.31 & 0.21 & 0.18 & 52 & 52 \vspace{0.14cm} \\
L$_X^{R200}$ \hspace{0.6cm} M$_{200}$ & Frame & CIRS & 0.64 $\pm$ 0.03 & 0.59 $\pm$ 0.10 & 0.33 & 0.23 & 0.19 & 52 & 52 \vspace{0.14cm} \\


==> tab09c.dat <==
N$_{gals}^{0.50}$ \hspace{0.70cm} L$_X$ & Frame  & ALL & -3.22 $\pm$ 0.22 & 1.95 $\pm$ 0.15 & 0.19 & 0.34 & 0.16 & 151 & 150 \vspace{0.14cm} \\
N$_{gals}^{R500}$ \hspace{0.6cm} L$_X$ & Frame  & ALL & -2.69 $\pm$ 0.11 & 1.54 $\pm$ 0.07 & 0.22 & 0.30 & 0.18 & 150 & 150 \vspace{0.14cm} \\
N$_{gals}^{R200}$ \hspace{0.6cm} L$_X$ & Frame  & ALL & -2.51 $\pm$ 0.14 & 1.44 $\pm$ 0.09 & 0.28 & 0.32 & 0.21 & 153 & 152 \vspace{0.14cm} \\
L$_{opt}^{0.50}$ \hspace{0.76cm} L$_X$ & Frame  & ALL & 0.30 $\pm$ 0.08 & 2.14 $\pm$ 0.19 & 0.20 & 0.42 & 0.18 & 151 & 149 \vspace{0.14cm} \\
L$_{opt}^{R500}$ \hspace{0.66cm} L$_X$ & Frame  & ALL & 0.04 $\pm$ 0.04 & 1.57 $\pm$ 0.10 & 0.23 & 0.34 & 0.19 & 150 & 150 \vspace{0.14cm} \\
L$_{opt}^{R200}$ \hspace{0.66cm} L$_X$ & Frame  & ALL & 0.05 $\pm$ 0.04 & 1.57 $\pm$ 0.10 & 0.24 & 0.39 & 0.21 & 153 & 150 \vspace{0.14cm} \\


==> tab09d.dat <==
N$_{gals}^{0.50}$ \hspace{0.70cm} L$_X$ & Frame  & N$_{gals}^{R200} \ge 40$ & -6.44 $\pm$ 0.88 & 3.82 $\pm$ 0.55 & 0.14 & 0.57 & 0.13 & 64 & 64 \vspace{0.14cm} \\
N$_{gals}^{R500}$ \hspace{0.6cm} L$_X$ & Frame  & N$_{gals}^{R200} \ge 40$ & -4.40 $\pm$ 0.44 & 2.40 $\pm$ 0.24 & 0.14 & 0.43 & 0.13 & 64 & 64 \vspace{0.14cm} \\
N$_{gals}^{R200}$ \hspace{0.6cm} L$_X$ & Frame  & N$_{gals}^{R200} \ge 40$ & -4.24 $\pm$ 0.47 & 2.26 $\pm$ 0.25 & 0.16 & 0.43 & 0.15 & 64 & 64 \vspace{0.14cm} \\
L$_{opt}^{0.50}$ \hspace{0.76cm} L$_X$ & Frame  & N$_{gals}^{R200} \ge 40$ & 0.34 $\pm$ 0.13 & 4.08 $\pm$ 0.69 & 0.15 & 0.73 & 0.15 & 64 & 64 \vspace{0.14cm} \\
L$_{opt}^{R500}$ \hspace{0.66cm} L$_X$ & Frame  & N$_{gals}^{R200} \ge 40$ & -0.17 $\pm$ 0.05 & 2.30 $\pm$ 0.26 & 0.17 & 0.45 & 0.16 & 64 & 64 \vspace{0.14cm} \\
L$_{opt}^{R200}$ \hspace{0.66cm} L$_X$ & Frame  & N$_{gals}^{R200} \ge 40$ & -0.23 $\pm$ 0.06 & 2.10 $\pm$ 0.26 & 0.18 & 0.42 & 0.16 & 64 & 64 \vspace{0.14cm} \\

